Constructing strong starters of orders $3p$: triplication with SAT solver

A novel approach to building strong starters in cyclic groups of orders $n$ divisible by 3 from starters of smaller orders is presented. A strong starter in $Z_n$ ($n$ odd) is a partition of the set $\{1,2,\dots,n-1\}$ into pairs $\{a_i,b_i\}$ such that all pair sums $a_i+b_i$ are distinct and nonzero modulo $n$ and all differences $\pm(a_i-b_i)$ are distinct and nonzero modulo $n$. A special interest to strong starters of odd orders divisible by 3 is motivated by Horton's conjecture which claims that such starters exist (except when $n=3$ or $9$) but remains unproven since 1989. We begin with a strong starter of order $p$ coprime with 3 and describe an algorithm to obtain a Sudoku-type problem modulo 3 whose solution, if exists, yields a strong starter of order $3p$. The process leading from the original to the final starter is called {\em triplication}. Besides theoretical aspects of the construction, practicality of this approach is demonstrated. A general-purpose constraint-satisfaction (SAT) solver z3 is used to solve the Sudoku-type problem; various performance statistics are presented.

==> ser3_keys_ordered_by_average_time.txt <==
  1      2     3     4    5     6      7    8     9     10   av
 104.0 105.2  91.0 104.6 103.4 115.1 115.7 118.6 105.6 106.2 106.9
 109.9 104.8 105.3 124.9 117.4 120.2 108.4  92.4  98.2  93.1 107.5
 110.1  83.0 116.9 101.9 112.2 105.6 112.5 116.1  92.1 147.3 109.8
 124.8 108.5  98.9  99.3  99.3 114.3 118.2 116.9 139.0 106.5 112.6
 131.9  99.6 112.5 136.5 120.8 107.8 111.3 110.4 101.1 108.9 114.1
 112.8 101.9 118.4 119.5 134.8 113.9 103.5 125.2 108.9 130.5 116.9
  95.6 112.7 111.8 115.9 125.4 132.8 126.2 111.6 118.1 131.2 118.1
 109.6 104.3 115.4 109.7 157.6 124.9 123.7 106.6 120.2 120.5 119.2
 110.7 100.3 140.5 108.7 120.3 119.0 151.4 122.8 147.3  94.8 121.6
 119.9 119.1 127.4 125.6 122.5 121.6 136.6 116.4 124.4 107.4 122.1
 116.6 112.4 121.4 113.0 141.6 126.9 135.8 133.3 118.3 119.6 123.9
 104.0 111.4 127.4 127.8 136.0 130.3 154.0 111.3 114.3 125.2 124.2
 133.8 141.5 109.7 120.0 141.8 129.6 125.7 112.1 110.2 136.8 126.1
 139.7 116.9 147.1 112.0 132.8 130.9 125.1 128.5 135.5 138.7 130.7
 127.7 113.9 136.0 121.5 166.5 131.9 139.6 115.0 145.2 118.3 131.6
 134.5 140.9 160.6 126.5 117.4 133.9 122.9 129.2 137.3 120.8 132.4
 132.3 120.7 137.0 154.1 102.5 145.4 133.1 123.7 126.9 151.1 132.7
 130.0 124.5 133.2 117.8 170.7 137.6 137.2 115.0 142.9 120.4 132.9
 140.5 115.6 116.9 135.0 117.6 129.6 126.9 133.4 153.7 170.2 133.9
 102.9 133.7 141.8 145.1 142.9 131.8 143.1 130.8 128.2 140.0 134.0
 114.5 100.9  99.3 138.8 155.1 152.6 116.2 147.3 165.6 159.7 135.0
 146.0 127.7 103.2 159.0 121.2 162.9 125.0 153.2 112.9 139.7 135.1
 146.4 115.7 135.0 123.8 149.3 133.7 110.1 156.1 136.3 156.1 136.2
 130.1 130.2 165.6 115.8 146.0 135.2 137.7 138.6 143.7 123.5 136.6
 107.4 147.8 134.2 136.7 192.1 131.0 135.4 148.5  94.4 140.5 136.8
 151.7 108.3 129.2 130.7 133.4 135.4 151.3 132.8 159.5 151.9 138.4
 124.5 144.2 144.4 162.5 148.4 140.0 131.8 140.6 139.4 140.2 141.6
 119.8 142.6 162.2 152.0 162.7 131.4 143.2 128.8 123.4 156.3 142.2
 157.3 141.7  99.1 167.2 134.7 173.3  97.4 166.0 149.9 141.7 142.8
 138.8 143.4 152.1 159.0 113.3 136.3 146.4 187.8 118.9 132.5 142.8
 134.8 120.7 141.6 192.4 118.7 141.2 157.5 148.3 118.6 161.9 143.6
 150.6 183.6 153.7 135.3 107.1 154.9 148.2 151.7 127.0 124.3 143.6
 148.9 146.7 149.2 144.1 135.6 165.7 119.5 121.8 166.8 164.9 146.3
 132.9 129.8 128.2 127.9 130.9 188.2 179.6 175.1 135.6 145.4 147.4
 141.7  82.9 150.7 166.9 127.7 185.2 134.2 170.4 166.3 153.8 148.0
 153.6 173.3 136.4 139.8 126.9 155.9 132.4 145.8 168.0 163.9 149.6
 148.4 160.4 166.7 128.1 167.6 157.6 133.4 155.1 135.7 145.1 149.8
 156.9 177.1 151.5 162.9 118.4 144.8 163.3 104.2 171.3 156.3 150.7
 156.1 191.1 134.1 163.2 142.6 138.1 140.3 158.4 126.2 178.1 152.8
 153.5 148.4 137.5 157.5 188.5 155.6 149.6 137.5 179.3 150.4 155.8
 159.6 167.9 146.4 133.7 139.8 175.3 149.2 193.3 179.2 121.7 156.6
 216.6 121.2 146.0 169.7 140.8 172.6 166.2 164.4 141.0 135.0 157.3
 149.3 122.6 172.7 136.6 165.9 175.4 177.5 192.2 143.7 147.0 158.3
 166.0 144.2 139.3 172.9 178.5 150.7 176.7 144.5 184.1 139.9 159.7
 172.4 129.1 157.5 163.8 188.4 151.0 157.1 170.8 141.9 176.2 160.8
 113.2 150.1 153.5 204.5 152.2 189.7 165.9 163.4 162.6 169.3 162.4
 143.8 169.0 175.0 162.5 161.6 205.8 189.0 187.0 173.8 167.1 173.5
 155.7 208.4 154.7 204.7 167.3 188.7 169.5 147.1 178.2 171.9 174.6
 166.2 162.9 174.4 208.0 147.0 139.7 159.5 184.7 166.9 238.7 174.8
 171.5 214.6 178.1 169.1 173.4 163.9 260.7 184.2 242.9 257.4 201.6

==> time_101-499.txt <==
 m   time
7 0.065
11 0.117
13 0.309
17 1.017
19 1.362
23 2.674
25 3.817
29 5.276
31 5.216
35 8.741
37 8.396
41 10.507
43 11.962
47 17.092
49 20.554
53 21.352
55 24.924
59 26.091
61 33.899
65 35.908
67 40.501
71 49.751
73 48.978
77 53.074
79 52.227
83 78.464
85 70.717
89 73.388
91 78.642
95 93.727
97 90.136
#-----------
101 124.331
103 94.604
107 94.101
109 136.235
113 119.938
115 166.964
119 153.093
121 256.628
125 252.918
127 240.15
131 198.523
133 202.225
137 231.956
139 310.243
143 251.045
145 254.641
149 374.44
151 417.38
155 336.874
157 391.729
161 467.581
163 433.254
167 305.999
169 370.137
173 484.988
175 569.979
179 406.966
181 458.65
185 670.085
187 720.178
191 593.415
193 621.559
197 628.948
199 1063.443
203 734.542
215 984.801
227 1586.188
239 1280.28
251 2749.636
263 2032.702
275 1879.325
287 2267.444
299 4785.497
311 3464.335
323 3383.899
335 4737.36
395 17343.901
439 20787.594
499 17961.708

==> time_7-99.txt <==
m avtime mintime maxtime ratio  
7 0.065 0.031 0.134 4.323
11 0.117 0.076 0.158 2.079
13 0.309 0.202 0.538 2.663
17 1.017 0.604 1.426 2.361
19 1.362 0.755 2.632 3.486
23 2.674 2.193 3.322 1.515
25 3.817 2.414 6.214 2.574
29 5.276 3.383 6.963 2.058
31 5.216 4.046 6.288 1.554
35 8.741 6.778 11.865 1.751
37 8.396 7.233 9.527 1.317
41 10.507 7.389 13.401 1.814
43 11.962 8.466 15.582 1.841
47 17.092 11.774 26.479 2.249
49 20.554 15.325 29.047 1.895
53 21.352 14.894 28.500 1.914
55 24.924 14.671 35.894 2.447
59 26.091 20.377 36.158 1.774
61 33.899 25.472 53.378 2.096
65 35.908 25.334 49.794 1.966
67 40.501 31.380 59.816 1.906
71 49.751 34.775 81.252 2.337
73 48.978 36.961 74.803 2.024
77 53.074 40.161 70.403 1.753
79 52.227 39.158 70.022 1.788
83 78.464 51.167 118.608 2.318
85 70.717 50.627 91.673 1.811
89 73.388 50.400 101.554 2.015
91 78.642 58.625 105.981 1.808
95 93.727 62.399 142.796 2.288
97 90.136 59.070 133.400 2.258


